Determining electron column density fluctuations in a dominant scattering region using pulsar scintillation

Density fluctuations in the ionised interstellar medium have a profound effect on radio pulsar observations, through angular scattering, intensity scintillations, and small changes in time delays from dispersion. Here we show that it is possible to recover the variations in dispersive delays that originate from a dominant scattering region using measurements of the dynamic spectrum of intensity scintillations, provided that the pulsar velocity and scattering region location are known. We provide a theoretical framework for the technique, which involves estimating the phase gradient from the dynamic spectra and integrating that gradient to obtain phase variations. It can be used to search for "extreme scattering events" (ESEs) in pulsars for which precision dispersion delay measurements are not otherwise possible, or to separate true dispersion variations from apparent variability caused by frequency-dependent pulse shape changes. We demonstrate that it works in practice by recovering an ESE in PSR J1603$-$7202, which is known from precision dispersion delay measurements from pulsar timing. For this pulsar, we find that the phase gradients also track the long-term variations in electron column density observed by pulsar timing, indicating that the column density variations and the scattering are dominated by the same thin scattering screen. We identify a sudden increase in the scintillation strength and magnitude of phase gradients over $\sim$days in 2010, indicating a compact structure. A decrease in the electron density in 2012 was associated with persistent phase gradients and preceded a period of decreased scintillation strength and an absence of scintillation arcs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
